Cellular automaton supercolliders

Gliders in one-dimensional cellular automata are compact groups of non-quiescent and non-ether patterns (ether represents a periodic background) translating along automaton lattice. They are cellular-automaton analogous of localizations or quasi-local collective excitations travelling in a spatially extended non-linear medium. They can be considered as binary strings or symbols travelling along a one-dimensional ring, interacting with each other and changing their states, or symbolic values, as a result of interactions. We analyse what types of interaction occur between gliders travelling on a cellular automaton `cyclotron' and build a catalog of the most common reactions. We demonstrate that collisions between gliders emulate the basic types of interaction that occur between localizations in non-linear media: fusion, elastic collision, and soliton-like collision. Computational outcomes of a swarm of gliders circling on a one-dimensional torus are analysed via implementation of cyclic tag systems.

==> images/evolutions/codes.txt <==
6s-gL(1)-1s-gR(1) -> meshes by singel soliton reaction

40s-1001100100-40-1001100100-20-1001100100-60-1001100100-40-1001100100-20-1001100100-80-1001100100 -> elastic collisions by pair of gliders

==> images/r110/code.txt <==
F(B,f1)-e-F(A,f1)-e-F(A,f1)-e-Ebar(A,f1)-e-Ebar(E,f1)

Meta glider:
A(f3_1)-e-A(f1_1)-e-Bbar(C,f1_1)-e-2B(f4_1)


==> images/r22maj4/codeGates.txt <==
majority gate:

2gL(1)-30-gR(2) -> inverter
2gL(1)-31-gR(2) -> 2gL+2gR (symmetric)
2gL(1)-32-gR(2) -> 0

2gL(1)-32-gR(3) -> majority gL

2gL(1)-31-gR(4) -> majority gL (best)
gL(4)-31-2gR(1) -> majority gR *

2gL(1)-32-gR(5) -> majority gL

2gL(1)-30-gR(6) -> inverter
2gL(1)-31-gR(6) -> majority gL
2gL(1)-32-gR(6) -> majority gL

2gL(1)-31-gR(7) -> inverter
2gL(1)-32-gR(7) -> inverter
2gL(1)-33-gR(7) -> soliton

2gL(1)-30-gR(8) -> 2gR (turn)
2gL(1)-31-gR(8) -> minority gR (best)
gL(8)-31-2gR(1) -> minority gL *
2gL(1)-32-gR(8) -> 2gR (turn)
2gL(1)-33-gR(8) -> minority gR

2gL(1)-31-gR(9) -> inverter

2gL(1)-32-gR(10) -> inverter
2gL(1)-33-gR(10) -> inverter

2gL(1)-31-gR(11) -> gR + 2gR

5gL(1)-32-gR(2) -> minority gL (multiple)

Double glider

gL(1)-20-gR(5) +10+ gL(1)-20-gR(5) -> 2gL and late 2gL (same gap)


constructing to Majority gate

gL(1)-21-gR(7) -> 2gL
gL(1)-23-gR(6) -> 2gR

gL(1)-6-gL(1)-23-gR(6) -> gR

1-0-0 -> 0 majority
2gL(1)-8-gL(1)-8-gL(1)-10-gR(2) -> 0
2gL(1)-8-gL(1)-8-gL(1)-30-gR(2) -> 0 (yes)

0-1-0 -> 0 majority
gL(1)-8-2gL(1)-8-gL(2)-31-gR(2) -> near 1
gL(1)-8-2gL(1)-8-gL(2)-30-gR(3) -> change first gL to get a pure 1
gL(1)-8-2gL(1)-8-gL(2)-31-gR(3) -> gR delete all
gL(1)-8-2gL(1)-8-gL(2)-32-gR(3) -> turn to a pure 1 (2gR)
gL(1)-8-2gL(1)-8-gL(2)-31-gR(5) -> change first gL to get a pure 0
gL(2)-8-2gL(1)-8-gL(2)-31-gR(5) -> 0 (yes)

0-0-0 -> 0 majority
gL(1)-8-gL(1)-8-gL(1)-31-gR(1) -> change first gL to get a pure 0
gL(1)-8-gL(1)-8-gL(1)-30-gR(2) -> change first gL to get a pure 0
gL(1)-8-gL(1)-8-gL(1)-31-gR(2) -> delete all
gL(1)-8-gL(1)-8-gL(1)-31-gR(3) -> change first gL to get a pure 0
gL(2)-8-gL(1)-8-gL(1)-31-gR(3) -> 0 (yes)

1-1-0 -> 1 majority
2gL(1)-8-2gL(1)-8-gL(1)-31-gR(2) -> near to 1 (2gR)
2gL(1)-8-2gL(1)-8-gL(1)-32-gR(2) -> gR
2gL(1)-8-2gL(1)-8-gL(1)-31-gR(4) -> change first 2gL to get a pure 1
2gL(4)-8-2gL(1)-8-gL(1)-31-gR(4) -> change second first 2gL to get a pure 1
2gL(5)-8-2gL(1)-8-gL(1)-31-gR(4) -> gR+2gL+2gL
2gL(6)-8-2gL(1)-8-gL(1)-31-gR(4) -> 2gL+2gL
2gL(7)-8-2gL(1)-8-gL(1)-31-gR(4) -> change second first 2gL
2gL(8)-8-2gL(1)-8-gL(1)-31-gR(4) -> change second first 2gL to get a pure 1
gL(2)-gL(8)-8-2gL(1)-8-gL(1)-31-gR(4) -> 1 (yes)

implementing AND gate with majority gates:

0-0-0 -> 0
gL(2)-8-gL(1)-8-gL(1)-31-gR(3)- -> 0
gL(2)-8-gL(1)-8-gL(1)-31-gR(3)-30-gR(2) -> 1

0-1-0 -> 0
gL(2)-8-2gL(1)-8-gL(2)-31-gR(5) -> 0
gL(2)-8-2gL(1)-8-gL(2)-31-gR(5)-33-gR(3) -> 1

1-0-0 -> 0
2gL(1)-8-gL(1)-8-gL(1)-30-gR(2) -> 0
2gL(1)-8-gL(1)-8-gL(1)-30-gR(2)-43-gR(4) -> 1

1-1-0 -> 1
gL(2)-gL(8)-8-2gL(1)-8-gL(1)-31-gR(4) -> 1
gL(2)-gL(8)-8-2gL(1)-8-gL(1)-31-gR(4)-31-gR(1) -> could be
gL(2)-gL(8)-8-2gL(1)-8-gL(1)-31-gR(4)-30-gR(2) -> preserve 1 (2gL)
gL(2)-gL(8)-8-2gL(1)-8-gL(1)-31-gR(4)-32-gR(3) -> reflect (2gR)
gL(2)-gL(8)-8-2gL(1)-8-gL(1)-31-gR(4)-31-gR(4) -> could be
gL(2)-gL(8)-8-2gL(1)-8-gL(1)-31-gR(4)-30-gR(6) -> 0


rotatory element
gL(1)-8-2gL(1)-8-gL(2)-31-gR(4) -> change 2gL to gL


ballistic gates
gL(1)-5-gR(2) -> ~xy
gL(1)-5-gR(3) -> x~y
gL(1)-5-gR(7) -> xy (up two gliders)
gL(1)-5-gR(7) -> xy (up large one glider)


gL(1)-5-gR(9) -> xy (down case 3, one glider)


==> images/r54/code.txt <==
(111111010010)* on a ring of 377 cells could be possible to find some computable function.



